Detection of giant pulses from the transitional millisecond pulsar J1227$-$4853

We report the discovery of giant pulse (GP) emission from the transitional millisecond pulsar (tMSP) PSR J1227$-$4853, using 174 hours of single-pulse data from the upgraded Giant Metrewave Radio Telescope (uGMRT). This marks the first detection of GPs from a transitional MSP and adds to the small number of millisecond pulsars known to exhibit such extreme variability. A total of 235 GPs were detected across observations at 550-750 MHz, with widths as narrow as 1.28 $\mu$s and flux densities up to $\sim 10^4$ times the pulsar's mean flux density. The GPs are strongly localized in pulse phase, originating predominantly from the second and third main-pulse components, and are absent in the inter-pulse region. Their cumulative fluence distribution follows a power law above the completeness threshold, consistent with a defining characteristic of GP emission. The arrival times of the GPs deviate significantly from Poisson statistics, with the waiting-time distribution well described by a Weibull model having a shape parameter of $k = 0.30$, indicative of strong temporal clustering. During an epoch of enhanced activity, the GP rate increased by nearly two orders of magnitude to 124 $\mathrm{hr}^{-1}$, with a corresponding shape parameter of $k = 0.47$. This value is similar to that reported for a burst storm from the repeating fast radio burst FRB 20200120E, suggesting possible phenomenological parallels between GPs from compact binary systems and repeating FRBs.

==> datafile1.txt <==
Title: Detection of giant pulses from the transitional millisecond pulsar 
       J1227-4853
Authors: Sarkar S., Roy J., Bhattacharyya B., Ray P.S., Kudale S., Freire P., 
         Weltevrede P., Kerr M.
Table: Details of the start and duration of each observation epoch, along with 
       the number of giant pulses detected
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---   Date      Date of observation
  12- 19 F8.2   d     Start     Start of observation; MJD
  21- 24 F4.2   h     Duration  Duration of observation
  26- 28 I3     ---   N         Number of GPs detected
--------------------------------------------------------------------------------
2019-01-13 58496.95 1.00   3 
2019-02-04 58518.88 1.35   0 
2019-02-25 58539.80 1.13   0 
2019-04-18 58591.72 0.88   0 
2019-04-20 58593.76 0.62   0 
2019-04-22 58595.66 0.75   0 
2019-04-26 58599.69 0.90   0 
2019-04-28 58601.68 1.00   0 
2019-05-18 58621.62 0.54   0 
2019-05-30 58633.57 1.00   0 
2019-06-06 58640.54 1.00   0 
2019-06-17 58651.53 0.95   0 
2019-06-30 58664.48 1.00   0 
2019-07-15 58679.45 0.58   0 
2019-07-30 58694.41 1.00   1 
2019-08-27 58722.41 0.60   0 
2019-09-02 58728.40 1.00   0 
2019-09-07 58733.28 1.00   0 
2019-09-11 58737.31 1.11   0 
2019-09-16 58742.29 0.79   0 
2019-09-21 58747.36 0.84   0 
2019-09-24 58750.23 1.50   0 
2019-09-24 58750.30 1.35   0 
2019-10-20 58776.16 0.77   0 
2019-10-22 58778.19 0.97   1 
2019-10-25 58781.16 0.85   0 
2019-11-02 58789.15 1.00   0 
2019-11-19 58806.12 0.74   0 
2019-11-23 58810.11 0.76   2 
2019-11-30 58817.08 0.91   2 
2019-12-06 58823.07 0.92   0 
2019-12-13 58830.02 1.00   0 
2019-12-25 58842.02 1.00   3 
2020-01-03 58851.04 1.00   1 
2020-01-11 58859.93 1.00   2 
2020-01-26 58874.89 1.25   0 
2020-02-01 58880.95 0.79   0 
2020-02-10 58889.91 1.14   0 
2020-02-16 58895.87 1.25   2 
2020-02-23 58902.85 1.19   2 
2020-03-03 58911.82 0.93   1 
2020-03-15 58923.85 1.08   2 
2020-03-20 58928.79 0.59   0 
2020-03-24 58932.73 0.95   0 
2020-05-18 58987.62 0.68   0 
2020-05-21 58990.63 1.49   0 
2020-05-24 58993.56 1.01   0 
2020-05-26 58995.57 0.89   0 
2020-06-10 59010.58 0.61   0 
2020-06-12 59012.53 0.72   0 
2020-07-06 59036.45 0.87   0 
2020-07-27 59057.45 1.00   0 
2020-07-29 59059.50 0.94   0 
2020-08-03 59064.37 1.29   0 
2020-08-09 59070.39 1.00   0 
2020-08-15 59076.44 0.69   0 
2020-08-28 59089.37 0.76   0 
2020-09-04 59096.33 0.49   0 
2020-09-12 59104.32 0.74   0 
2020-09-19 59111.28 0.72   1 
2020-09-25 59117.33 0.78   0 
2020-09-26 59118.23 1.03   0 
2020-10-12 59134.29 0.95   0 
2020-11-11 59164.12 1.17   0 
2020-11-18 59171.11 1.17   0 
2020-11-23 59176.06 1.16   0 
2020-11-29 59182.07 0.78   0 
2020-12-06 59189.08 1.00 114 
2020-12-14 59197.06 1.09   0 
2020-12-20 59204.00 0.63   1 
2021-01-17 59231.93 1.25   0 
2021-01-30 59244.91 1.17   0 
2021-02-05 59250.91 0.75   0 
2021-02-14 59259.86 1.17  10 
2021-03-05 59278.81 1.07   0 
2021-05-06 59340.68 1.25   0 
2021-05-07 59341.61 0.75   0 
2021-05-09 59343.61 1.17   0 
2021-05-13 59347.63 0.58   0 
2021-05-15 59349.61 1.01   0 
2021-05-22 59356.60 1.28   0 
2021-05-30 59364.62 0.66   1 
2021-06-06 59371.56 1.10   0 
2021-06-10 59375.55 1.25   0 
2021-06-19 59384.54 0.64   0 
2021-06-25 59390.53 0.86   0 
2021-06-29 59394.28 1.17   0 
2021-07-04 59399.47 1.00   0 
2021-07-08 59403.52 1.04   1 
2021-07-17 59412.45 0.66   0 
2021-07-23 59418.46 0.51   1 
2021-07-30 59425.41 0.60   0 
2021-08-10 59436.35 1.07   0 
2021-08-16 59442.39 0.75   0 
2021-08-20 59446.36 0.94   0 
2021-08-29 59455.32 1.00   0 
2021-09-04 59461.32 0.97   0 
2021-09-11 59468.27 1.17   0 
2021-09-19 59476.32 0.74   0 
2021-09-26 59483.23 1.00   0 
2021-10-02 59489.23 1.17   0 
2021-10-08 59495.29 0.83   1 
2021-10-29 59516.13 0.82   0 
2021-10-30 59517.20 0.62   0 
2021-11-06 59524.19 0.83   0 
2021-11-16 59534.16 0.71   0 
2021-11-23 59541.07 0.77   1 
2021-12-06 59554.03 1.17   0 
2021-12-12 59560.07 0.88   1 
2021-12-19 59567.02 1.07   0 
2022-01-02 59581.96 1.36   1 
2022-01-15 59594.93 1.08   0 
2022-03-06 59644.78 0.84   0 
2022-03-12 59650.77 1.13   0 
2022-03-18 59656.76 1.17   0 
2022-03-31 59669.78 1.17   1 
2022-04-21 59690.75 0.78   0 
2022-04-30 59699.70 1.17   1 
2022-05-07 59706.66 0.79   0 
2022-05-13 59712.67 0.78   1 
2022-05-20 59719.60 1.10   0 
2022-05-28 59727.64 1.05   0 
2022-06-04 59734.61 1.04   0 
2022-06-13 59743.54 0.44   1 
2022-06-19 59749.54 0.57   0 
2022-06-25 59755.54 0.68   0 
2022-07-02 59762.55 0.38   0 
2022-07-08 59768.53 0.80   0 
2022-07-15 59775.53 0.71   0 
2022-07-23 59783.46 0.89   0 
2022-07-30 59790.48 0.88   2 
2022-08-05 59796.44 0.85   5 
2022-08-12 59803.35 0.99   0 
2022-08-27 59818.32 1.00   1 
2022-09-02 59824.37 0.75   2 
2022-09-11 59833.32 0.86   1 
2022-09-24 59846.29 0.64   0 
2022-10-02 59854.33 0.68   0 
2022-10-28 59880.24 0.80   0 
2022-11-12 59895.15 1.17   0 
2022-11-26 59909.08 0.72   1 
2022-12-11 59924.09 0.94   0 
2022-12-23 59936.04 0.66   0 
2023-01-07 59951.99 0.71   0 
2023-01-29 59973.01 0.56   0 
2023-02-19 59994.87 0.58   0 
2023-03-10 60013.84 0.55   0 
2023-04-18 60052.71 1.17   0 
2023-05-01 60065.66 0.78   0 
2023-05-16 60080.66 1.00   0 
2023-05-18 60082.64 0.59   0 
2023-06-04 60099.58 0.97   0 
2023-06-19 60114.58 0.50   0 
2023-07-06 60131.53 0.87   1 
2023-07-17 60142.45 0.70  10 
2023-07-24 60149.46 0.60   8 
2023-08-01 60157.50 0.84   1 
2023-08-08 60164.36 1.10   1 
2023-08-14 60170.41 0.67   1 
2023-08-20 60176.45 0.80   0 
2023-08-25 60181.37 0.50   0 
2023-08-29 60185.41 0.75   0 
2023-09-16 60203.28 0.90   0 
2023-09-22 60209.28 0.82   1 
2023-09-29 60216.25 0.82   0 
2023-10-01 60218.24 0.68   0 
2023-10-27 60244.16 0.99   0 
2023-11-11 60259.11 1.01   0 
2023-11-24 60272.07 1.17   0 
2023-12-09 60287.04 0.66   1 
2023-12-23 60301.99 1.17   1 
2024-01-05 60314.96 1.17   2 
2024-01-20 60329.97 0.42   1 
2024-02-02 60342.87 0.73   0 
2024-02-15 60355.87 0.57   1 
2024-03-07 60376.83 0.64   0 
2024-04-30 60430.72 1.17   2 
2024-05-04 60434.66 0.76   1 
2024-05-17 60447.62 0.66   0 
2024-05-30 60460.59 0.85   0 
2024-06-14 60475.54 0.63   1 
2024-06-27 60488.54 1.17   0 
2024-07-14 60505.48 1.17  19 
2024-07-29 60520.46 0.58   0 
2024-08-09 60531.41 0.56   0 
2024-09-08 60561.37 0.73   4 
2024-09-28 60581.25 0.59   0 
2024-10-19 60602.21 0.56   0 
2024-11-08 60622.16 0.54   0 
2024-11-23 60637.10 1.17   0 
2024-12-06 60650.03 1.17   1 
2024-12-20 60665.00 0.61   0 
2025-01-02 60677.99 1.17   7 
2025-01-30 60705.90 0.96   0 
2025-02-16 60722.95 0.83   0 


==> datafile2.txt <==
Title: Detection of giant pulses from the transitional millisecond pulsar 
       J1227-4853
Authors: Sarkar S., Roy J., Bhattacharyya B., Ray P.S., Kudale S., Freire P., 
         Weltevrede P., Kerr M.
Table: Properties of the detected giant pulses
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 14 F14.8  d     Arrival    Arrival time; MJD
  16- 20 F5.2   ---   S/N        Signal-to-noise ratio
  22- 27 F6.2   us    Width      Pulse width
  29- 31 A3     ---   Component  Component of pulse profile (1)
--------------------------------------------------------------------------------
Note (1): Component of the average pulse profile with which the GP is 
          phase-aligned. For GPs that do not align with any specific component, 
          the entry is left blank.
--------------------------------------------------------------------------------
58496.95630282  9.43 143.36 MP2 
58496.96308115  7.86  92.16 MP2 
58496.97720847 11.48  10.24 MP3 
58694.41785441  7.16  20.48 MP2 
58778.21020726  9.29  10.24 MP3 
58810.12293838  7.03 143.36     
58810.14424590  7.49  20.48 MP3 
58817.08376682  8.32  10.24 MP3 
58817.10557032  8.46  20.48 MP3 
58842.05972502  7.55  92.16 MP2 
58842.06067293  7.47  92.16 MP2 
58842.06077714  8.03  92.16 MP2 
58851.05191340 10.28  10.24 MP3 
58859.93625335 32.47  10.24 MP3 
58859.94953587  8.97  10.24 MP3 
58895.89387256  8.56  20.48 MP3 
58895.90502527  8.55  61.44 MP2 
58902.87192323 11.42  10.24 MP3 
58902.88774558 10.80  10.24 MP3 
58911.84031212 15.23  10.24 MP3 
58923.87277781  7.86  61.44 MP2 
58923.87364488  7.29  30.72 MP2 
59111.28550701  7.84  61.44     
59189.07929317 13.76  20.48 MP3 
59189.08072058 10.00  61.44 MP2 
59189.08308439 10.91  10.24 MP3 
59189.08325827  9.05  61.44 MP2 
59189.08387273  9.36  92.16 MP2 
59189.08439901  7.44  92.16 MP2 
59189.08440544  9.37  10.24 MP3 
59189.08440858  7.61  92.16 MP2 
59189.08446634  7.78  92.16 MP2 
59189.08467416  9.23  61.44 MP2 
59189.08472220 12.50  92.16 MP2 
59189.08474158  9.92  92.16 MP2 
59189.08476233  7.05  61.44 MP2 
59189.08478509  7.94  61.44 MP2 
59189.08495384  7.91  61.44 MP2 
59189.08497217  7.74  61.44 MP2 
59189.08499854 12.01  20.48 MP2 
59189.08504097  9.39 143.36 MP2 
59189.08506405  7.83 143.36 MP2 
59189.08518036  7.86  40.96 MP2 
59189.08521829  8.50  92.16 MP2 
59189.08527466  7.90 143.36 MP2 
59189.08529391  8.89  92.16 MP2 
59189.08529532  7.76  61.44 MP2 
59189.08532013  7.51  92.16 MP2 
59189.08534224  8.69  40.96 MP2 
59189.08534593  8.81  61.44 MP2 
59189.08534650  9.19 143.36 MP2 
59189.08534841  7.12  92.16 MP2 
59189.08538446 12.84  30.72 MP2 
59189.08538669  7.19 143.36 MP2 
59189.08543262  8.21 143.36 MP2 
59189.08543371  7.34 143.36 MP2 
59189.08553252 10.52  30.72 MP2 
59189.08560915  7.69  30.72 MP2 
59189.08561579  7.19  61.44 MP2 
59189.08564425  8.87  92.16 MP2 
59189.08565206  8.52  92.16 MP2 
59189.08566203  7.57  40.96 MP2 
59189.08566529  8.45  61.44 MP2 
59189.08569041  9.07  92.16 MP2 
59189.08569914  7.97 143.36 MP2 
59189.08573181  7.17  92.16 MP2 
59189.08576896  8.10  92.16 MP2 
59189.08577394 10.66 143.36 MP2 
59189.08578579  9.36  61.44 MP2 
59189.08581060 11.09 143.36 MP2 
59189.08582875  8.06  92.16 MP2 
59189.08601832  7.65  92.16 MP2 
59189.08604870  8.76 143.36 MP2 
59189.08608770  8.29 143.36 MP2 
59189.08801435  7.29  10.24 MP3 
59189.09009452  8.74  20.48 MP2 
59189.09049555 12.08 143.36 MP2 
59189.09049954  7.41  20.48 MP2 
59189.09058595  7.21  40.96 MP2 
59189.09058662 12.54 143.36 MP2 
59189.09058689  7.47  92.16 MP2 
59189.09235836  8.48  61.44 MP2 
59189.09238707  7.26  61.44 MP2 
59189.09242949  8.92  61.44 MP2 
59189.09245397  8.38 143.36 MP2 
59189.09247255  7.93  40.96 MP2 
59189.09259006  8.40  61.44 MP2 
59189.09269383  7.15  92.16 MP1 
59189.09273057 10.38  61.44 MP2 
59189.09636260 11.07  10.24 MP3 
59189.09717239 12.83  20.48 MP3 
59189.09830852  7.04  20.48 MP3 
59189.10123294  9.67  10.24 MP3 
59189.10215516  7.44 143.36 MP2 
59189.10320059  8.26  20.48 MP3 
59189.10607083  7.44  92.16 MP2 
59189.10608579  8.42  92.16 MP2 
59189.10619664  8.18  61.44 MP2 
59189.10621554  7.77 143.36 MP2 
59189.10625630  9.26  92.16 MP2 
59189.10632323  9.72 143.36 MP2 
59189.10632598  7.90  61.44 MP1 
59189.10632602  7.01  61.44 MP2 
59189.10632692  9.58  92.16 MP2 
59189.10660151  8.12  30.72 MP2 
59189.10714067  8.82  61.44 MP2 
59189.10714069  7.06  61.44 MP2 
59189.10758720  7.11  40.96 MP2 
59189.10795730 17.29  10.24 MP3 
59189.10803248  8.11  20.48 MP3 
59189.10808495  7.16 143.36 MP2 
59189.10830283  7.07 143.36 MP2 
59189.11072206  9.59  20.48 MP2 
59189.11072592  9.07  92.16 MP2 
59189.11073480  7.14  92.16 MP1 
59189.11080168 11.30 143.36 MP2 
59189.11089464  8.85  92.16 MP2 
59189.11090045  8.99  92.16 MP2 
59189.11090200  9.23  92.16 MP2 
59189.11099960  7.45  61.44 MP2 
59189.11102374  9.63  92.16 MP2 
59189.11131415  9.30  40.96 MP2 
59189.11155029  8.00 143.36 MP2 
59189.11210200  8.15  92.16 MP2 
59189.11219511  7.03  92.16 MP2 
59189.11343923 12.74  10.24 MP3 
59189.11401529  7.75  20.48 MP2 
59189.11550393  9.72  30.72 MP2 
59189.11651368  7.10 143.36 MP2 
59189.11658540  8.99  92.16 MP2 
59189.11731590  7.94  10.24 MP3 
59189.11853903  7.53  92.16 MP2 
59189.11853948  7.17  61.44 MP2 
59189.11856466  7.41  30.72 MP2 
59189.11870364  7.97 143.36 MP2 
59189.11871389  7.54  92.16 MP2 
59189.11886141  7.35  92.16 MP2 
59204.01003462  8.54 143.36 MP2 
59259.87306973  7.33  30.72 MP2 
59259.87332344  7.32  92.16 MP2 
59259.87377836  9.01 143.36 MP2 
59259.88887935  7.95  10.24 MP3 
59259.89517511  7.62  10.24 MP3 
59259.89959093  7.23  61.44 MP2 
59259.89973851 11.16  61.44 MP2 
59259.90039122  7.85  92.16 MP2 
59259.90095516  9.86  61.44 MP2 
59259.90181237  7.42  40.96 MP2 
59364.64194069  8.14  10.24 MP3 
59403.53260531 18.37  10.24 MP3 
59418.47009464 12.00  10.24 MP3 
59495.31105028  7.59  92.16 MP2 
59541.09577957 10.47  10.24 MP3 
59560.08123851  7.09  30.72     
59582.01443867 10.35  10.24 MP3 
59669.82309902 14.59  10.24 MP3 
59699.72966507  7.20  40.96 MP1 
59712.69379391 15.89  20.48 MP3 
59743.55182473 19.94  20.48 MP3 
59790.48575028 25.32  10.24 MP3 
59790.49661614 10.59  10.24 MP3 
59796.46077933 10.29  10.24 MP3 
59796.46463286 10.61  61.44 MP2 
59796.46467168 16.69  10.24 MP3 
59796.46881214 54.98  10.24 MP3 
59796.47295876  7.32  61.44 MP2 
59818.34704754  7.19 143.36 MP2 
59824.38415635  7.49 143.36 MP2 
59824.39468028  8.64  10.24 MP3 
59833.33910042  8.25  20.48 MP3 
59909.08071627  7.14 143.36     
60131.53149142  7.81  30.72 MP2 
60142.46468147 13.40  92.16 MP1 
60142.46468235 10.07  92.16 MP2 
60142.46469981  8.26 143.36 MP2 
60142.46499036  8.15 143.36 MP2 
60142.46501624  7.50  61.44 MP2 
60142.46505400 10.90  20.48 MP2 
60142.46575827 10.52  92.16 MP2 
60142.46830804  8.00 143.36 MP2 
60142.46880575 10.45  92.16 MP2 
60142.46895193  8.05  61.44 MP2 
60149.47086966  7.75  92.16 MP2 
60149.47107042  7.00 143.36 MP2 
60149.47275933  8.07 143.36 MP2 
60149.47309884 10.04  30.72 MP2 
60149.47461420  9.36 143.36 MP2 
60149.47546288  7.91 143.36 MP2 
60149.47679648  7.39  92.16 MP2 
60149.48123139  9.31  61.44 MP2 
60157.51077660 13.70  10.24 MP3 
60164.36804094  7.14 143.36 MP1 
60170.42155323  8.65  20.48 MP2 
60209.30407006 11.00  10.24 MP2 
60287.06111151 13.25  20.48 MP3 
60302.01720319 19.70  10.24 MP3 
60314.99123644  7.43  30.72     
60314.99264665  9.12  10.24 MP2 
60329.97455816  7.44  92.16 MP2 
60355.87657323  7.56  20.48 MP3 
60430.72683321  9.78  10.24 MP3 
60430.73356138 26.94  10.24 MP3 
60434.66585921  7.05  61.44 MP1 
60475.56035485  7.14  61.44 MP2 
60505.48852223  9.05  92.16 MP2 
60505.49011955 10.45  92.16 MP2 
60505.49017798  7.03 143.36 MP2 
60505.50019594  8.46  92.16 MP2 
60505.50438852 10.86  92.16 MP2 
60505.50602284 10.03 143.36 MP2 
60505.50607452  7.57  92.16 MP2 
60505.50627920  7.05  92.16 MP2 
60505.50877756  8.80 143.36 MP2 
60505.51122954  9.94  40.96 MP1 
60505.51138628  8.34  92.16 MP2 
60505.51139104  9.20  61.44 MP2 
60505.51205999  7.40 143.36 MP2 
60505.51546613  7.55  92.16 MP2 
60505.51588025  7.74  61.44 MP2 
60505.51589315  7.97  92.16 MP2 
60505.51604400 10.87  61.44 MP2 
60505.52108059  7.96  61.44 MP2 
60505.52163064 21.22  10.24 MP3 
60561.36847335  7.09   2.56 MP3 
60561.37055738  7.90   2.56 MP3 
60561.38685436 11.20   2.56 MP3 
60561.39063057 12.38   2.56 MP3 
60650.06238433  8.57   1.28 MP3 
60677.99638143  7.25   1.28 MP3 
60678.00157529 12.66   2.56 MP3 
60678.00193204  7.56   2.56 MP3 
60678.00528265  7.01   2.56 MP3 
60678.00529149 15.12   2.56 MP3 
60678.03061684  7.11   3.84 MP3 
60678.03428082  8.00   2.56 MP3 

